Normal Collisions of Spheres: A Literature Survey on Available Experiments

The central collision between two solid spheres or the normal collision between a sphere and a plate are important to understand in detail before studying more complex particle interactions. Models exist to describe this basic problem but are not always consistent with available experiments. An interesting benchmark to compare models and experiments is the relation between the normal coefficient of restitution e and the incident velocity v. In order to draw a broad comparison between experiments and models (Krijt, S., G\"uttler, C., Hei{\ss}elmann, D., Tielens, A.G.G.M., Dominik, C., Energy dissipation in head-on collisions of spheres, submitted), we provide in this article an overview on the literature describing experiments on normal collisions, preferably providing data on e(v). We will briefly summarize our expectation on this relation according to an established collision model in order to classify these experiments. We will then provide an overview on experimental techniques, which we found in the summarized articles, as well as a listing of all experiments along with a description of the main features of these. The raw data on e(v) of the listed experiments were digitized and are provided with this article.

==> beger_1.txt <==
%auto-ignore

original publication:
    Beger (2012), Fig. 4.2
projectile:
    soda-lime glass, 10 mm
target:
    soda-lime glass, 10 mm
comment:
    smooth spheres

velocity [m/s]  coefficient of restitution
   0.00674317     0.875795
    0.0102736     0.745003
    0.0146339     0.992859
    0.0176156     0.892461
    0.0187189     0.951696
    0.0187739     0.971107
    0.0197876      1.15240
    0.0210039     0.901786
    0.0221511     0.974172
    0.0293090     0.878842
    0.0739796     0.922006
    0.0755152     0.961029
    0.0763260     0.938939
    0.0782380     0.971035
    0.0822628     0.953236
    0.0826727     0.953592
    0.0829745     0.973957
    0.0833978     0.977387
     0.100541     0.972308
     0.101160     0.966501
     0.102411     0.962952
     0.108208     0.964047
     0.134149     0.982633
     0.935773      1.01326
     0.943344      1.01220
     0.945004      1.01380
     0.948443      1.00383
     0.951817      1.01030
     0.955892      1.00390
     0.957247      1.00845
     0.957787      1.01002
     0.964458      1.01111
     0.982340      1.00168

==> beger_2.txt <==
original publication:
    Beger (2012), Fig. 4.2
projectile:
    soda-lime glass, 10 mm
target:
    soda-lime glass, 10 mm
comment:
    etched spheres

velocity [m/s]  coefficient of restitution
    0.0216063     0.912262
    0.0243463     0.920240
    0.0259008     0.916855
    0.0269967     0.917359
    0.0278541     0.887387
    0.0287592     0.867719
    0.0297639     0.992335
    0.0301771     0.922279
    0.0319122     0.829347
    0.0322552     0.982789
    0.0719307     0.964262
    0.0737970     0.958769
    0.0745479     0.926815
    0.0746561     0.927001
    0.0758204     0.943834
    0.0762760     0.957640
    0.0764140     0.934873
    0.0765397     0.926165
    0.0767683     0.967934
    0.0780440     0.939374
     0.948824     0.990573
     0.948848     0.999021
     0.949476     0.986642
     0.953933     0.988171
     0.954805     0.984430
     0.954939     0.989428
     0.957932     0.981618
     0.960571     0.981854
     0.961659     0.977554
     0.961765     0.986354


==> dahneke_1.txt <==
original publication:
    Dahneke et al. (1975), Fig. 5
projectile:
    polystyrene latex, 1.27 micrometer
target:
    quarz
comment:
    data following the line, probably mean data

velocity [m/s]  coefficient of restitution
      7.46081     0.950588
      10.7524     0.949412
      15.1411     0.947059
      18.8715     0.942353
      23.2602     0.937647
      26.9906     0.930588
      30.7210     0.922353
      34.4514     0.914118
      38.4013     0.903529
      42.7900     0.889412
      45.8621     0.875294
      49.5925     0.863529
      52.8840     0.850588
      55.7367     0.838824
      58.1505     0.829412
      61.2226     0.817647
      64.7335     0.807059
      67.3668     0.795294
      71.0972     0.783529
      74.6081     0.769412
      77.2414     0.760000
      80.7523     0.747059
      82.9467     0.738824
      86.2382     0.728235
      88.6520     0.720000
      91.5047     0.708235
      94.7962     0.697647
      97.6489     0.685882
      100.940     0.676471
      104.671     0.663529
      107.962     0.649412
      111.473     0.637647
      114.765     0.625882
      117.837     0.615294
      121.787     0.602353
      126.614     0.590588
      129.906     0.580000
      133.856     0.567059
      137.586     0.554118
      141.536     0.542353
      146.144     0.529412
      149.216     0.518824
      152.727     0.508235
      157.335     0.494118
      161.505     0.482353
      165.455     0.471765
      169.185     0.461176
      172.038     0.454118
      175.987     0.444706
      180.157     0.434118
      184.107     0.424706
      188.495     0.412941
      194.201     0.400000
      197.931     0.390588
      202.100     0.381176
      206.489     0.371765
      210.658     0.362353
      215.266     0.351765
      219.436     0.344706
      223.824     0.336471
      227.774     0.327059
      232.602     0.317647
      236.552     0.310588
      240.063     0.303529
      244.671     0.297647
      248.840     0.289412
      253.229     0.282353
      257.179     0.276471
      260.909     0.270588
      265.078     0.263529
      268.370     0.260000
      272.759     0.252941
      276.708     0.249412
      280.439     0.242353
      285.047     0.237647
      288.997     0.231765
      293.166     0.225882
      297.774     0.221176
      301.285     0.215294
      304.577     0.211765
      308.527     0.207059
      313.574     0.201176
      318.840     0.196471
      324.107     0.190588
      328.934     0.184706
      333.542     0.178824
      338.150     0.176471
      342.978     0.168235
      348.245     0.164706
      353.292     0.158824
      358.339     0.155294
      362.947     0.150588
      366.897     0.147059
      369.310     0.144706

==> dahneke_2.txt <==
original publication:
    Dahneke et al. (1975), Fig. 6
projectile:
     polystyrene latex, 1.27 micrometer
target:
    quarz
comment:


velocity [m/s]  coefficient of restitution
      2.45669     0.848036
      2.61308     0.867288
      2.69966     0.858645
      2.71636     0.863533
      2.74327     0.855187
      2.83018     0.889121
      2.83419     0.858626
      3.03778     0.884488
      3.05717     0.896856
      3.05973     0.862333
      3.14499     0.891665
      3.16302     0.858578
      3.21828     0.887627
      3.32621     0.896817
      3.37497     0.907742
      3.45506     0.880976
      3.55516     0.910018
      3.58948     0.880669
      3.62515     0.896774
      3.66762     0.890151
      3.82524     0.912856
      3.82638     0.916020
      3.82854     0.922061
      3.90606     0.929818
      4.06553     0.915986
      4.30540     0.917965
      4.58466     0.946406
      4.62176     0.924824
      4.77071     0.923364
      5.07419     0.935979
      5.57167     0.947703
      5.77598     0.933864
      5.97194     0.938439
      6.09182     0.939285
      6.27428     0.947889
      6.31623     0.939828
      6.32984     0.936086
      6.44004     0.951605
      6.45137     0.941535
      6.78382     0.951556
      6.91555     0.943769
      6.99132     0.946635
      7.12594     0.946904
      7.33407     0.943709
      7.36664     0.951184
      7.41066     0.948876
      7.48374     0.944263
      7.53003     0.948284
      7.56260     0.955759
      7.76784     0.944510
      8.02224     0.945336
      8.09863     0.949928
      8.12512     0.940431
      8.17202     0.946178
      8.39912     0.954200
      8.44313     0.951893
      8.54425     0.942097
      8.56260     0.951588
      8.68094     0.948118
      8.69774     0.953294
      8.92102     0.950673
      9.10100     0.952373
      9.23614     0.954080
      9.37046     0.953485
      9.76063     0.957744
      9.95370     0.954264
      10.2227     0.954226
      10.2542     0.958537
      10.2808     0.949327
      10.3585     0.957658
      10.4010     0.951036
      10.4777     0.956491
      10.6406     0.952439
      10.6717     0.955600
      11.0005     0.955552
      11.0734     0.950363
      11.1189     0.952371
      11.1797     0.954951
      11.3906     0.959524
      11.7638     0.958319
      11.8980     0.957437
      12.0626     0.957701
      12.1816     0.956245
      12.2433     0.961415
      12.4198     0.953622
      12.5533     0.950726
      12.7956     0.959322
      12.8080     0.952415
      12.8096     0.956730
      12.9441     0.956711
      13.1399     0.960711
      13.3043     0.960687
      13.3320     0.954642
      13.7823     0.959755
      13.9013     0.958300
      13.9441     0.952540
      13.9603     0.955990
      14.0949     0.956258
      14.0968     0.961436
      14.1856     0.959122
      14.3181     0.953349
      14.5736     0.957340
      14.7978     0.957308
      14.9321     0.956425

==> dahneke_3.txt <==
original publication:
    Dahneke et al. (1975), Fig. 7
projectile:
   polyvinyl-toluene, 2.02 micrometer
target:
    quarz
comment:


velocity [m/s]  coefficient of restitution
      5.08740     0.957676
      5.34909     0.943129
      5.45996     0.960668
      5.66868     0.946624
      6.57661     0.965632
      6.67844     0.949086
      7.63841     0.964083
      8.06423     0.967573
      8.11893     0.973586
      8.54288     0.970059
      9.49740     0.964504
      9.49927     0.971522
      9.92069     0.958471
      10.8809     0.974470
      11.2524     0.973451
      11.7833     0.972426
      12.3149     0.974408
      12.6333     0.973392
      12.7912     0.967871
      13.1601     0.957329
      13.3768     0.973360
      13.9611     0.973335
      13.9617     0.975841
      15.0762     0.972786
      15.6602     0.971758
      15.7141     0.974763
      16.1923     0.975745
      16.6698     0.973720
      17.0942     0.971697
      17.9973     0.972660
      18.6350     0.974137
      19.0602     0.975121
      19.1657     0.972610
      19.5376     0.973095
      19.8040     0.976091
      20.2281     0.973066
      20.4396     0.969548
      20.8123     0.973041
      21.2893     0.969511
      21.2900     0.972018
      21.6085     0.971503
      22.1394     0.970477
      22.6177     0.971961
      22.8832     0.971448
      23.1475     0.966925
      23.4140     0.970423
      24.3150     0.963366
      24.6353     0.969368
      24.7366     0.950817
      25.7496     0.965811
      27.7149     0.966228
      27.7673     0.963719
      27.9258     0.960705
      28.0865     0.965711
      28.5111     0.964690
      29.0406     0.958652
      29.6268     0.966146
      30.6329     0.954574
      30.7404     0.959582
      31.4833     0.957043
      31.7492     0.958536
      32.2278     0.960520
      32.2801     0.957510
      32.5977     0.953487
      32.5989     0.957998
      33.8187     0.951429

==> dunn_et_al_1.txt <==
original publication:
    Dunn et al. (1995), Fig. 9
projectile:
    Ag-coated glass, 1-30 micrometer
target:
    siloxane coated steel
comment:


velocity [m/s]  coefficient of restitution
      1.52439     0.587729
      2.55517     0.612487
      3.58595     0.742734
      4.64576     0.772874
      5.63299     0.811625
      6.66376     0.843918
      7.63647     0.876211
      10.6417     0.892357
      11.6725     0.888052
      12.6307     0.879440
      13.6469     0.893434
      17.6103     0.906351
      18.6411     0.904198
      19.6429     0.903122
      20.6010     0.899892

==> dunn_et_al_2.txt <==
original publication:
    Dunn et al. (1995), Fig. 9
projectile:
    Ag-coated glass, 1-30 micrometer
target:
    steel
comment:


velocity [m/s]  coefficient of restitution
      1.54994     0.502591
      2.55453     0.462176
      3.58783     0.676684
      4.60677     0.730570
      5.59701     0.758549
      6.60161     0.768912
      7.62055     0.830052
      8.63949     0.832124
      9.64409     0.844560
      10.6200     0.841451
      11.6246     0.849741
      12.6292     0.832124
      13.6194     0.846632
      14.6383     0.840415
      16.5758     0.831088
      17.6091     0.858031
      18.6137     0.853886
      19.6039     0.852850
      20.5654     0.847668

==> dunn_et_al_3.txt <==
original publication:
    Dunn et al. (1995), Fig. 9
projectile:
    Ag-coated glass, 1-30 micrometer
target:
    copper
comment:


velocity [m/s]  coefficient of restitution
      1.50911     0.438017
      2.51993     0.485537
      3.51651     0.618802
      4.55581     0.649793
      5.53816     0.677686
      6.47779     0.703512
      7.48861     0.715909
      8.54214     0.707645
      9.52449     0.709711
      10.5353     0.697314
      11.5604     0.685950
      12.5712     0.666322
      13.5393     0.632231
      14.5216     0.632231
      17.5114     0.626033
      18.5364     0.621901
      19.5473     0.618802
      20.5154     0.628099

==> dunn_et_al_4.txt <==
original publication:
    Dunn et al. (1995), Fig. 9
projectile:
    Ag-coated glass, 1-30 micrometer
target:
    aluminum
comment:


velocity [m/s]  coefficient of restitution
      1.52857     0.464921
      2.48571     0.508901
      3.45714     0.586387
      4.51429     0.640838
      6.51429     0.661780
      10.5143     0.647120
      11.4857     0.649215
      12.5429     0.635602
      13.5000     0.631414
      14.4714     0.630367
      15.4286     0.621990
      17.5000     0.626178
      18.5286     0.639791
      19.5143     0.631414
      20.4571     0.642932
      20.4571     0.642932

==> dunn_et_al_5.txt <==
original publication:
    Dunn et al. (1995), Fig. 9
projectile:
    Ag-coated glass, 1-30 micrometer
target:
    tedlar
comment:


velocity [m/s]  coefficient of restitution
      1.46975     0.334487
      2.45434     0.347174
      3.48174     0.477509
      4.53767     0.504037
      5.52226     0.550173
      6.52112     0.569781
      7.54852     0.602076
      8.54737     0.587082
      9.54623     0.596309
      10.5736     0.610150
      11.5440     0.615917
      12.5571     0.596309
      13.5274     0.615917
      14.5120     0.626298
      15.4966     0.607843
      16.5240     0.612457
      17.5656     0.612457
      18.5788     0.607843
      19.5776     0.619377

==> durda_et_al.txt <==
original publication:
    Durda et al. (2011), Fig. 4
projectile:
    granite, 1m
target:
    granite, 1m
comment:


velocity [m/s]  coefficient of restitution
    0.0950980     0.988331
     0.121569     0.783547
     0.123529     0.826604
     0.161765     0.815053
     0.171569     0.853909
     0.211765     0.854959
     0.211765     0.808751
     0.228431     0.799300
     0.237255     0.734189
     0.238235     0.822404
     0.238235     0.839207
     0.238235     0.992532
     0.250000     0.935823
     0.250980     0.765694
     0.261765     0.827655
     0.266667     0.758343
     0.309804     0.826604
     0.310784     0.729988
     0.321569     0.915869
     0.331373     0.879113
     0.346078     0.712135
     0.346078     0.749942
     0.350000     0.797199
     0.355882     0.803501
     0.356863     0.784597
     0.366667     0.740490
     0.367647     0.752042
     0.372549     0.868611
     0.372549     0.838156
     0.378431     0.653326
     0.384314     0.727888
     0.399020     0.837106
     0.409804     0.665928
     0.419608     0.842357
     0.440196     0.690082
     0.480392     0.755193
     0.518627     0.789848
     0.521569     0.766744
     0.526471     0.873862
     0.548039     0.828705
     0.574510     0.859160
     0.598039      1.00723
     0.615686     0.835006
     0.637255     0.674329
     0.638235     0.832905
     0.639216     0.850758
     0.642157     0.802450
     0.649020     0.888565
     0.650000     0.856009
     0.659804     0.866511
     0.717647     0.904317
     0.755882     0.713186
     0.802941     0.870712
     0.802941     0.859160
     0.867647     0.873862
     0.885294     0.906418
     0.913726     0.837106
     0.923529     0.842357
     0.944118     0.790898
     0.985294     0.826604
     0.999020     0.769895
      1.14216     0.883314
      1.16961     0.884364
      1.26176     0.857059
      1.50196     0.844457

==> falcon_et_al.txt <==
original publication:
    Falcon et al. (1998), Fig. 11
projectile:
    tungsten carbite, 8 mm
target:
    piezo sensor
comment:


velocity [m/s]  coefficient of restitution
   0.00158730     0.925016
   0.00160147     0.976649
   0.00168651     0.954724
   0.00185658     0.982227
   0.00201247     0.913859
   0.00212585     0.952778
   0.00225340     0.949795
   0.00236678     0.945254
   0.00245181     0.967049
   0.00256519     0.955373
   0.00262188     0.972108
   0.00277778     0.953686
   0.00280612     0.988973
   0.00293367     0.962119
   0.00300454     0.978724
   0.00310374     0.962119
   0.00324546     0.957838
   0.00331633     0.973276
   0.00345805     0.964195
   0.00351474     0.979373
   0.00371315     0.954205
   0.00375567     0.987546
   0.00389739     0.967827
   0.00396825     0.973535
   0.00412415     0.962378
   0.00419501     0.980670
   0.00436508     0.966141
   0.00447846     0.973795
   0.00462018     0.967049
   0.00474773     0.973276
   0.00493197     0.963027
   0.00507370     0.973016
   0.00522959     0.967827
   0.00537132     0.977427
   0.00548469     0.976000
   0.00572562     0.958486
   0.00598073     0.962897
   0.00610828     0.975481
   0.00629252     0.967697
   0.00653345     0.964065
   0.00674603     0.970422
   0.00684524     0.985859
   0.00705782     0.969773
   0.00728458     0.968995
   0.00748299     0.970162
   0.00769558     0.976000
   0.00792234     0.967827
   0.00823413     0.966011
   0.00846088     0.973795
   0.00875850     0.964584
   0.00894274     0.977816
   0.00914116     0.978076
   0.00945295     0.971070
   0.00972222     0.971849
   0.00993481     0.976519
    0.0101190     0.979762
    0.0104450     0.971330
    0.0106434     0.981449
    0.0110261     0.964714
    0.0113520     0.969124
    0.0116638     0.973665
    0.0120181     0.973146
    0.0123583     0.972627
    0.0127551     0.967178
    0.0130952     0.975611
    0.0135204     0.968605
    0.0139598     0.967049
    0.0143566     0.970681
    0.0146259     0.981968
    0.0151502     0.967049
    0.0155045     0.976778
    0.0159864     0.970681
    0.0165249     0.966919
    0.0169785     0.972757
    0.0174178     0.975351
    0.0178713     0.973795
    0.0183815     0.973016
    0.0190618     0.964843
    0.0196003     0.972238
    0.0200255     0.977816
    0.0206349     0.971070
    0.0212018     0.973016
    0.0220805     0.959913
    0.0224915     0.982097

==> foerster_et_al_1.txt <==
original publication:
    Foerster et al. (1994), Table 1
projectile:
    soda lime glass sphere
target:
    soda lime glass sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.64            0.97
 1.20            0.97

==> foerster_et_al_2.txt <==
original publication:
    Foerster et al. (1994), Table 1
projectile:
    soda lime glass sphere
target:
    aluminum plate
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 1.00            0.831
 1.70            0.831

==> foerster_et_al_3.txt <==
original publication:
    Foerster et al. (1994), Table 1
projectile:
    acetate sphere sphere
target:
    acetate sphere sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.29            0.87
 1.20            0.87

==> foerster_et_al_4.txt <==
original publication:
    Foerster et al. (1994), Table 1
projectile:
    acetate sphere sphere
target:
    aluminum plate
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.67            0.891
 1.70            0.891

==> gorham_kharz_1.txt <==
original publication:
    Gorham and Kharz (2000), Fig. 12
projectile:
    alumina, 5 mm
target:
    aluminum alloy anvil
comment:
    normal collisions

velocity [m/s]  coefficient of restitution
     0.451322     0.832707
     0.622824     0.800752
     0.834945     0.772556
     0.992908     0.761278
      1.39458     0.729323
      1.83237     0.698622
      2.31528     0.680451
      3.03288     0.647243
      3.46164     0.630952
      3.80013     0.623434
      3.84526     0.625940
      3.97163     0.617168
      4.68472     0.607143
      4.97808     0.598997
      5.42940     0.585213
      5.84462     0.576441
      6.24629     0.570175

==> gorham_kharz_2.txt <==
original publication:
    Gorham and Kharz (2000), Fig. 12
projectile:
    alumina, 5 mm
target:
    aluminum alloy anvil
comment:
    oblique collisions, normal component

velocity [m/s]  coefficient of restitution
     0.334194     0.905270
     0.663871     0.821832
      1.32323     0.739021
      1.92387     0.693225
      2.47484     0.663112
      2.94903     0.643036
      3.31935     0.622334
      3.60839     0.626098
      3.78000     0.624843
      3.80258     0.620452
      3.87032     0.619824

==> hatzes_et_al_1.txt <==
original publication:
    Hatzes et al. (1988), Fig. 11
projectile:
    ice, 50 mm (higher effective mass due to experimental setup)
target:
    ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0531197     0.899422
    0.0581788     0.949490
    0.0699831     0.899439
    0.0741990     0.960126
    0.0817875     0.959628
    0.0986509     0.919190
     0.129848     0.889385
     0.177066     0.900053
     0.200675     0.899571
     0.278246     0.883973
     0.285835     0.899657
     0.317032     0.889069
     0.318718     0.869349
     0.334739     0.889593
     0.369309     0.879008
     0.438449     0.878572
     0.449410     0.879089
     0.461214     0.879101
     0.471332     0.829048
     0.502530     0.869535
     0.520236     0.889275
     0.530354     0.858943
     0.543845     0.879690
     0.597808     0.869125
     0.629848     0.869664
     0.645025     0.848946
     0.648398     0.879290
     0.739460     0.838422
     0.761383     0.849063

==> hatzes_et_al_2.txt <==
original publication:
    Hatzes et al. (1988), Fig. 11
projectile:
    ice, 200 mm (higher effective mass due to experimental setup)
target:
    ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0126422     0.958599
    0.0261273     0.951036
    0.0269701     0.971239
    0.0412979     0.928830
    0.0446692     0.919237
    0.0446692     0.931358
    0.0564686     0.970259
    0.0648968     0.969257
    0.0691108     0.942999
    0.0935525     0.920297
     0.101981     0.910204
     0.103666     0.880408
     0.122208     0.892548
     0.131479     0.901143
     0.142436     0.920851
     0.160135     0.860263
     0.179520     0.890080
     0.195533     0.859793
     0.196376     0.889592
     0.239359     0.900747
     0.264644     0.861378
     0.288243     0.861402
     0.289928     0.851808
     0.293300     0.864943
     0.308470     0.881625
     0.340497     0.859940
     0.357354     0.880664
     0.366625     0.850875
     0.382638     0.879174
     0.411294     0.850920
     0.422250     0.850932
     0.502318     0.850002
     0.520860     0.839415
     0.524231     0.871237
     0.530973     0.850536
     0.582385     0.851093
     0.593342     0.871306
     0.614412     0.810217
     0.618626     0.831433
     0.641382     0.830951
     0.760219     0.859859
     0.808260     0.820513
     0.823430     0.819519
     0.861357     0.808446
     0.881584     0.819072
     0.995365     0.840399
      1.02149     0.810123
      1.16056     0.819859
      1.27181     0.790679
      1.34260     0.810952
      1.35272     0.789245
      1.38222     0.801396
      1.39402     0.800398
      1.40582     0.800915
      1.44374     0.790347
      1.47324     0.790882
      1.62158     0.779921

==> hatzes_et_al_3.txt <==
original publication:
    Hatzes et al. (1988), Fig. 13a
projectile:
    ice, 50 mm (higher effective mass due to experimental setup)
target:
   ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0258992     0.968296
    0.0349158     0.920082
    0.0465768     0.910698
    0.0491434     0.889527
    0.0609066     0.958967
    0.0686032     0.893103
    0.0698820     0.878988
    0.0776503     0.868418
    0.0945528     0.900222
     0.102295     0.869652
     0.119131     0.849692
     0.126939     0.869710
     0.148964     0.850939
     0.165805     0.835684
     0.180092     0.851012
     0.208587     0.820491
     0.213722     0.779326
     0.228053     0.828772
     0.250105     0.831177
     0.255251     0.798248
     0.295394     0.748930
     0.360285     0.779671
     0.425108     0.758647
     0.469077     0.658751
     0.471788     0.748169
     0.480867     0.748190
     0.520984     0.678873
     0.580685     0.708425
     0.591060     0.707273
     0.610515     0.707319
     0.616924     0.648510
     0.640322     0.688565
     0.723306     0.668761
     0.749246     0.668822
     0.760868     0.628849
     0.771294     0.667697
     0.790723     0.647743
     0.881501     0.637368
     0.911322     0.629203
     0.985212     0.598789
      1.03708     0.588323
      1.06174     0.598969
      1.08117     0.579015
      1.13175     0.577957
      1.14083     0.579155

==> hatzes_et_al_4.txt <==
original publication:
    Hatzes et al. (1988), Fig. 13b
projectile:
    ice, 100 mm (higher effective mass due to experimental setup)
target:
    ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0168372     0.988212
    0.0194623     0.995330
    0.0414021     0.959863
    0.0517226     0.942127
    0.0518980     0.987151
    0.0556233     0.943326
    0.0608505     0.951638
    0.0944926     0.919767
    0.0970485     0.909113
     0.142550     0.921123
     0.260530     0.869409
     0.291667     0.861226
     0.296816     0.849396
     0.364275     0.830679
     0.413539     0.808342
     0.421299     0.800076
     0.449829     0.789514
     0.530147     0.737666
     0.538027     0.760206
     0.561390     0.756735
     0.582183     0.760363
     0.652231     0.739285
     0.663883     0.729848
     0.676907     0.739373
     0.700247     0.729977
     0.732442     0.660186
     0.743026     0.709987
     0.771519     0.689946
     0.941531     0.659745
     0.980488     0.658698
      1.02209     0.669510
      1.04027     0.669574
      1.06870     0.631761
      1.08167     0.629437
      1.09194     0.597483
      1.09332     0.618815
      1.13228     0.618954
      1.14401     0.629659
      1.15432     0.609553
      1.27234     0.568504
      1.31403     0.600642
      1.31505     0.528371
      1.35287     0.568790
      1.38529     0.558242
      1.40363     0.598591
      1.43343     0.579740
      1.44370     0.550155
      1.47365     0.570404
      1.48529     0.557412
      1.51383     0.550405
      1.54367     0.541032
      1.55279     0.549358
      1.58525     0.548289
      1.60604     0.549548

==> hatzes_et_al_5.txt <==
original publication:
    Hatzes et al. (1988), Fig. 13c
projectile:
    ice, 200 mm (higher effective mass due to experimental setup)
target:
    ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0335526     0.967097
    0.0581210     0.950636
    0.0634225     0.967062
    0.0697406     0.940059
    0.0762189     0.937704
    0.0903749     0.917734
     0.121353     0.888355
     0.133102     0.897731
     0.139725     0.917676
     0.181093     0.888285
     0.186227     0.878889
     0.200588     0.890610
     0.217388     0.877679
     0.242192     0.897603
     0.271803     0.857662
     0.286165     0.869382
     0.295103     0.845898
     0.296463     0.855286
     0.301681     0.858801
     0.313293     0.847050
     0.326226     0.838819
     0.347081     0.850532
     0.365194     0.839947
     0.370313     0.828204
     0.385905     0.829359
     0.413177     0.829327
     0.435187     0.818738
     0.454736     0.829278
     0.498693     0.798710
     0.511421     0.758789
     0.512666     0.750572
     0.564537     0.738774
     0.565973     0.759899
     0.594545     0.759866
     0.604599     0.708211
     0.612924     0.790360
     0.626623     0.699969
     0.642268     0.709340
     0.671030     0.738649
     0.686363     0.699899
     0.773688     0.747918
     0.797784     0.658688
     0.811159     0.718532
     0.821686     0.739646
     0.826363     0.659828
     0.834620     0.731415
     0.837072     0.709111
     0.854138     0.737260
     0.856110     0.641014
     0.903690     0.568188
     0.932863     0.660877
     0.943313     0.670254
     0.984849     0.666684
      1.01195     0.639657
      1.01345     0.671346
      1.01698     0.615004
      1.06136     0.650163
      1.11311     0.619586
      1.15199     0.606629
      1.16916     0.650036
      1.19513     0.650006
      1.27272     0.599445
      1.29350     0.599421
      1.32492     0.638116
      1.34790     0.575883
      1.49460     0.568668
      1.59442     0.540382
      1.59467     0.579114
      1.67473     0.508598

==> hatzes_et_al_6.txt <==
original publication:
    Hatzes et al. (1988), Fig. 13d
projectile:
    ice, 40 mm (higher effective mass due to experimental setup)
target:
    ice block
comment:


velocity [m/s]  coefficient of restitution
    0.0114689     0.921262
    0.0167576     0.960037
    0.0387093     0.922421
    0.0398722     0.870717
    0.0505287     0.978819
    0.0594341     0.911833
    0.0645916     0.900080
    0.0698590     0.930629
    0.0789411     0.931799
    0.0942980     0.851883
    0.0970231     0.902411
     0.112563     0.893001
     0.130691     0.881239
     0.141146     0.911785
     0.173285     0.801308
     0.190366     0.885905
     0.190381     0.891780
     0.205887     0.869444
     0.216138     0.821260
     0.222675     0.841232
     0.224076     0.881184
     0.252586     0.871767
     0.260310     0.849436
     0.268019     0.821229
     0.270716     0.861181
     0.279668     0.811822
     0.300603     0.882315
     0.322289     0.742466
     0.341897     0.801209
     0.348330     0.781229
     0.361483     0.851727
     0.393698     0.770626
     0.401535     0.791773
     0.449503     0.783520
     0.453416     0.791743
     0.475364     0.752952
     0.522157     0.791703
     0.531212     0.782297
     0.533727     0.751743
     0.541567     0.774065
     0.563610     0.771702
     0.572348     0.640087
     0.702388     0.770445
     0.716630     0.761036
     0.754213     0.749263
     0.762002     0.751609
     0.766796     0.600020
     0.784078     0.762172
     0.843683     0.739810
     0.851444     0.731580
     0.883866     0.730386
     0.902983     0.599939
     0.969268     0.652780
     0.979873     0.740905
      1.00322     0.740891
      1.03170     0.719723
      1.04464     0.709139
      1.11204     0.691474
      1.12244     0.702043
      1.12498     0.679715
      1.15356     0.698500
      1.26382     0.701960
      1.33240     0.639640

==> higa_et_al_1.txt <==
original publication:
    Higa et al. (1996), Fig.5a
projectile:
    ice sphere
target:
    ice block
comment:
    temperature 261 K; cracking and fragmentation was observed for higher velocities

velocity [m/s]  coefficient of restitution
   0.00918810     0.938679
    0.0109323     0.911557
    0.0137834     0.818396
    0.0172238     0.857311
    0.0217157     0.883255
    0.0276242     0.869104
    0.0349841     0.877358
    0.0429441     0.891509
    0.0548725     0.882075
    0.0694921     0.893868
    0.0876154     0.902123
     0.108998     0.906840
     0.138038     0.903302
     0.172494     0.913915
     0.217480     0.908019
     0.277889     0.913915
     0.297100     0.810142
     0.324798     0.976415
     0.336587     0.948113
     0.342640     0.925708
     0.393404     0.896226
     0.395161     0.854953
     0.415016     0.962264
     0.443707     0.932783
     0.493797     0.922170
     0.549541     0.771226
     0.645175     0.851415
     0.645175     0.883255
     0.699063     0.652123
     0.799062     0.612028
     0.854305     0.732311
     0.901236     0.728774
     0.967846     0.704009
      1.04869     0.567217
      1.19870     0.523585
      1.27020     0.685142
      1.37629     0.553066
      1.46490     0.382075
      1.56617     0.366745
      1.63026     0.527123
      1.79820     0.329009
      1.79820     0.199292
      1.92252     0.275943
      2.07383     0.267689
      2.12056     0.294811
      2.19753     0.337264
      2.25709     0.237028
      2.45653    0.0589623
      2.55707     0.139151
      3.43150     0.136792
      3.62001    0.0153302
      4.48346    0.0141509
      5.47911    0.0176887

==> higa_et_al_2.txt <==
original publication:
    Higa et al. (1996), Fig.5b
projectile:
    ice sphere
target:
    ice block
comment:
    temperature 269 K; cracking and fragmentation was observed for higher velocities

velocity [m/s]  coefficient of restitution
   0.00705134     0.890698
   0.00879634     0.902326
    0.0109732     0.904651
    0.0136283     0.890698
    0.0172280     0.889535
    0.0217785     0.882558
    0.0277755     0.873256
    0.0348027     0.874419
    0.0439953     0.874419
    0.0551261     0.873256
    0.0699955     0.883721
    0.0873175     0.896512
     0.110870     0.883721
     0.138920     0.889535
     0.174067     0.880233
     0.222983     0.855814
     0.298560     0.827907
     0.299884     0.796512
     0.301213     0.593023
     0.397990     0.923256
     0.401526     0.879070
     0.500892     0.694186
     0.564418     0.745349
     0.600467     0.645349
     0.707216     0.655814
     0.776041     0.659302
     0.807552     0.601163
     0.905954     0.626744
      1.00295     0.431395
      1.01186     0.348837
      1.12020     0.431395
      1.22379     0.251163
      1.33697     0.211628
      1.42866     0.361628
      1.53341     0.216279
      1.63135     0.266279
      1.84640     0.215116
      2.05315     0.301163
      2.54994     0.223256
      3.09768     0.266279
      3.71349     0.183721
      4.97214    0.0116279
      5.17402    0.0127907
      5.31315    0.0104651
      7.63559    0.0116279

==> higa_et_al_3.txt <==
original publication:
    Higa et al. (1996), Fig.5c
projectile:
    ice sphere
target:
    ice block
comment:
    temperature 245 K; cracking and fragmentation was observed for higher velocities

velocity [m/s]  coefficient of restitution
    0.0139122     0.850403
    0.0169898     0.894131
    0.0215756     0.868815
    0.0273991     0.851553
    0.0343439     0.828539
    0.0441858     0.838895
    0.0551454     0.841197
    0.0691230     0.849252
    0.0870207     0.848101
     0.110509     0.835443
     0.138519     0.818182
     0.175907     0.828539
     0.222418     0.856157
     0.280008     0.857307
     0.350980     0.905639
     0.443782     0.888377
     0.563564     0.866513
     0.639235     0.861910
     0.709485     0.883774
     0.744215     0.868815
     0.808253     0.868815
     0.818856     0.855006
     0.851508     0.881473
     0.885462     0.890679
     0.900984     0.848101
     0.961654     0.606444
      1.00873     0.828539
      1.05352     0.901036
      1.09553     0.775604
      1.10990     0.921749
      1.20540     0.758343
      1.24262     0.883774
      1.30912     0.826237
      1.36133     0.505178
      1.40336     0.667434
      1.51751     0.792865
      1.59179     0.941312
      1.66247     0.502877
      1.71381     0.523590
      1.80553     0.223245
      1.82921     0.377445
      1.85321     0.326812
      1.91875     0.578826
      2.03908     0.558113
      2.07482     0.262371
      2.28292     0.227848
      2.37395     0.361335
      2.44726     0.566168
      2.54484     0.447641
      2.65784     0.307250
      2.69270     0.280783
      2.92441     0.177215
      3.06756     0.544304
      3.63394     0.194476
      3.68161    0.0609896
      3.92952    0.0149597
      4.01581    0.0966628
      4.73666     0.158803
      5.86036    0.0138090

==> imre_et_al.txt <==
original publication:
    Imre et al. (2008)
projectile:
    steel sphere
target:
    sandstone block
comment:


velocity [m/s]  coefficient of restitution
     0.140071     0.744810
     0.700357     0.756079
     0.990454     0.748566
      1.40071     0.709594
      1.71552     0.680952
      1.98091     0.664987

==> john_1.txt <==
original publication:
    John et al. (1995), Fig. 15
projectile:
     ammonium fluorescein, 2.58 micrometer
target:
    silica
comment:
    original experiments from Wall et al (1990)

velocity [m/s]  coefficient of restitution
      5.26443     0.380332
      7.22728     0.552133
      9.13475     0.651659
      14.4927     0.751185

==> john_2.txt <==
original publication:
    John et al. (1995), Fig. 15
projectile:
     ammonium fluorescein, 3.44 micrometer
target:
    silica
comment:
    original experiments from Wall et al (1990)

velocity [m/s]  coefficient of restitution
      3.01311     0.000000
      4.09402     0.438389
      4.10815     0.468009
      5.91851     0.622038
      9.61912     0.701422
      16.0704     0.779621

==> john_3.txt <==
original publication:
    John et al. (1995), Fig. 15
projectile:
     ammonium fluorescein, 4.90 micrometer
target:
    silica
comment:
    original experiments from Wall et al (1990)

velocity [m/s]  coefficient of restitution
      2.17835     0.375148
      2.85911     0.546746
      4.58186     0.697041
      5.75057     0.749112
      7.26723     0.775148
      10.5760     0.786982
      16.0956     0.846154
      23.1833     0.805917
      30.9566     0.795266
      42.9315     0.765680
      55.9615     0.715976
      80.8819     0.646154
      91.8683     0.615385
      109.122     0.576331

==> john_4.txt <==
original publication:
    John et al. (1995), Fig. 15
projectile:
     ammonium fluorescein, 6.89 micrometer
target:
    silica
comment:
    original experiments from Wall et al (1990)

velocity [m/s]  coefficient of restitution
      1.91126     0.650474
      2.78145     0.759479
      3.52715     0.779621
      5.02813     0.810427
      5.79029     0.821090

==> kangur_kleis.txt <==
original publication:
    Kangur and Kleis (1988)
projectile:
    steel sphere
target:
    steel plate
comment:
    as presented by Kim and Dunn (2007)

velocity [m/s]  coefficient of restitution
      6.08349     0.689765
      11.0430     0.579647
      20.9620     0.469529
      50.8430     0.329765
      100.686     0.229176
      150.653     0.158235
      200.496     0.118000


==> kim_dunn.txt <==
original publication:
    Kim and Dunn (2008), Fig. 1
projectile:
    Ag-coated glass, 40 micrometer
target:
   silica
comment:


velocity [m/s]  coefficient of restitution
    0.0398551     0.000000
    0.0501208     0.000000
    0.0791063     0.250583
    0.0791063     0.000000
    0.0899758     0.259907
    0.0929952     0.141026
    0.0935990     0.328671
    0.0999396     0.480186
     0.150060     0.674825
     0.279891     0.734266
     0.439915     0.813520

==> labous_et_al_1.txt <==
original publication:
    Labous et al. (1997), Fig. 7
projectile:
    nylon, 6 mm
target:
    nylon, 6 mm
comment:


velocity [m/s]  coefficient of restitution
      7.47123     0.907504
      10.8613     0.902610
      11.3460     0.902610
      11.8892     0.902121
      13.4684     0.893801
      16.3407     0.885971
      16.3407     0.859543
      16.6493     0.880098
      19.8255     0.866395
      20.0118     0.855139
      20.3262     0.843393
      20.8396     0.881566
      21.4327     0.853181
      21.7017     0.866884
      28.2873     0.838989
      40.6131     0.784176
      45.2960     0.775367
      47.4647     0.754323
      51.1528     0.705873
      55.4722     0.702447
      55.4722     0.728874
      58.8577     0.687765

==> labous_et_al_2.txt <==
original publication:
    Labous et al. (1997), Fig. 7
projectile:
    nylon, 13 mm
target:
    nylon, 13 mm
comment:


velocity [m/s]  coefficient of restitution
      1.61182     0.965798
      3.16228     0.974593
      6.03237     0.933062
      6.77054     0.957980
      7.79110     0.917427
      8.44947     0.933550
      10.8112     0.936971
      10.8789     0.931108
      11.6156     0.922313
      12.9963     0.914984
      13.2833     0.927687
      17.3174     0.934528
      17.6998     0.895440
      24.4081     0.894951

==> labous_et_al_3.txt <==
original publication:
    Labous et al. (1997), Fig. 7
projectile:
    nylon, 25 mm
target:
    nylon, 25 mm
comment:


velocity [m/s]  coefficient of restitution
     0.673383      1.00293
     0.874687      1.00147
      1.43057     0.969707
      1.54638     0.958958
      1.67157     0.978990
      2.02121     0.963844
      2.13108     0.971173
      2.36170     0.957003
      3.04867     0.976059
      3.62942     0.976059
      5.29007     0.941857
      6.04796     0.929153
      7.35871     0.964332
      8.18048     0.954072
      8.92570     0.960423
      9.20799     0.945277
      10.1411     0.959446

==> li_et_al_1.txt <==
original publication:
    Li et al. (1999), Fig. 5
projectile:
    steel, 10-65 micrometer
target:
    silicon crystal
comment:


velocity [m/s]  coefficient of restitution
     0.393117     0.445813
     0.545334     0.620690
     0.759762     0.681035
      1.05493     0.674877
      1.28921     0.672414
      1.45334     0.704434
      1.69159     0.724138
      1.88087     0.701970

==> li_et_al_2.txt <==
original publication:
    Li et al. (1999), Fig. 5
projectile:
    steel, 60-125 micrometer
target:
    silicon crystal
comment:


velocity [m/s]  coefficient of restitution
     0.310641     0.626847
     0.432254     0.695813
     0.621282     0.695813
     0.823529     0.746305
     0.865829     0.694581
     0.986120     0.713054
      1.00595     0.715517
      1.17250     0.719212
      1.30601     0.724138
      1.59947     0.692118
      1.97885     0.694581

==> lifshitz_kolsky.txt <==
original publication:
    Lifshitz and Kolsky, Fig. 1
projectile:
    steel, 12.7 mm
target:
    steel block
comment:


velocity [m/s]  coefficient of restitution
    0.0659924     0.950392
    0.0728192     0.955614
    0.0948167     0.951044
     0.110746     0.945822
     0.122882     0.953003
     0.147914     0.949739
     0.160809     0.946475
     0.172187     0.952350
     0.190392     0.945822
     0.208597     0.950392
     0.228319     0.956919
     0.244248     0.948433
     0.257901     0.950392
     0.276865     0.949739
     0.298104     0.940601
     0.320860     0.936684
     0.373957     0.897520
     0.471049     0.830287
     0.622756     0.753916
     0.823009     0.700392
      1.05891     0.663838
      1.34640     0.648172

==> lorenz_et_al_1.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    polystyrene sphere
target:
    polystyrene sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.34            0.952
 1.23            0.952

==> lorenz_et_al_2.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    acrylic sphere
target:
    acrylic sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.35            0.934
 1.25            0.934

==> lorenz_et_al_3.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    steel sphere
target:
    steel sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.17            0.95
 1.20            0.95

==> lorenz_et_al_4.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    'fresh' glass sphere
target:
    'fresh' glass sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.43            0.922
 1.14            0.922

==> lorenz_et_al_5.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    'spent' glass sphere
target:
    'spent' glass sphere
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.24            0.972
 1.11            0.972

==> lorenz_et_al_6.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    'fresh' glass sphere
target:
    aluminum plate
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.80            0.816
 1.92            0.816

==> lorenz_et_al_7.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    'spent' glass sphere
target:
    aluminum plate
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.91            0.800
 1.94            0.800

==> lorenz_et_al_8.txt <==
original publication:
    Lorenz et al. (1997), Table 1
projectile:
    'spent' glass sphere
target:
    'spent' glass sphere, fixed
comment:
    the two data points represent the range given in the paper

velocity [m/s]  coefficient of restitution
 0.73            0.865
 1.67            0.865

==> poppe_et_al_1.txt <==
original publication:
    Poppe et al. (2000), Fig. 8
projectile:
    silica, 1.2 micrometer
target:
    silica
comment:
    mean data

velocity [m/s]  coefficient of restitution
      1.22253     0.697375
      1.29641     0.697375
      1.35533     0.714559
      1.40440     0.724582
      1.46042     0.730310
      1.51329     0.738902
      1.56529     0.738902
      1.59905     0.746062
      1.64227     0.751790
      1.71997     0.760382
      1.82716     0.761814
      1.87655     0.764678
      1.99704     0.770406
      2.13663     0.776134
      2.26173     0.777566
      2.33528     0.770406
      2.47641     0.764678
      2.63074     0.758950
      2.75521     0.758950
      2.82968     0.750358
      2.92691     0.738902
      3.04367     0.715990
      3.10379     0.701671
      3.17072     0.690215
      3.24487     0.675895
      3.34445     0.665871
      3.42874     0.657279
      3.52142     0.651551
      3.78100     0.628640
      4.01662     0.612888
      4.21415     0.601432
      4.42927     0.591408
      4.59778     0.575656
      4.68859     0.575656
      4.99852     0.571360
      5.36698     0.571360
      5.69131     0.569928
      5.85555     0.565633
      6.05675     0.551313
      6.28718     0.541289
      6.49165     0.536993
      6.89620     0.539857
      7.36515     0.536993
      8.43080     0.535561
      9.26393     0.535561
      9.87631     0.532697
      10.4174     0.524105
      10.7371     0.515513
      11.0078     0.505489
      11.3860     0.495465
      11.6937     0.481146
      12.8493     0.473986
      13.8950     0.469690
      15.1868     0.469690
      16.1046     0.465394
      16.2773     0.465394

==> poppe_et_al_2.txt <==
original publication:
    Poppe et al. (2000), Fig. 8
projectile:
    silica, 1.2 micrometer
target:
    silicon wafer
comment:
    mean data

velocity [m/s]  coefficient of restitution
      1.15407     0.677958
      1.19701     0.684919
      1.22939     0.701624
      1.25733     0.707193
      1.32628     0.714153
      1.39117     0.725290
      1.46128     0.757309
      1.48822     0.776798
      1.52205     0.778190
      1.59651     0.783759
      1.62823     0.783759
      1.71510     0.783759
      1.80154     0.783759
      1.90033     0.779582
      2.09376     0.715545
      2.19004     0.704408
      2.27790     0.698840
      2.33296     0.697448
      2.42656     0.684919
      2.55244     0.675174
      2.61046     0.657077
      2.76913     0.626450
      2.86409     0.612529
      2.95814     0.612529
      3.14235     0.606961
      3.37102     0.602784
      3.62650     0.597216
      3.83612     0.587471
      4.08073     0.580510
      4.45837     0.573550
      4.83007     0.570766

==> poppe_et_al_3.txt <==
original publication:
    Poppe et al. (2000), Fig. 8
projectile:
    silica, 0.5 micrometer
target:
    silica
comment:
    mean data

velocity [m/s]  coefficient of restitution
     0.766132     0.710011
     0.845366     0.705962
     0.915546     0.701912
      1.01539     0.699213
      1.12230     0.689764
      1.24681     0.660068
      1.31192     0.651969
      1.43537     0.646569
      1.60274     0.629021
      1.68931     0.618223
      1.78963     0.585827
      1.89591     0.564229
      2.02562     0.562880
      2.20498     0.537233
      2.48307     0.498088
      2.78203     0.514286
      2.93229     0.510236
      3.18111     0.504837
      3.38723     0.504837
      3.66221     0.479190
      3.85346     0.468391
      4.55061     0.469741
      4.98727     0.453543
      5.43808     0.442745
      5.75128     0.438695
      6.08251     0.426547
      6.53180     0.417098
      7.11016     0.396850
      7.57086     0.387402
      8.13010     0.386052
      8.56920     0.375253
      9.09353     0.363105
      10.4333     0.323959
      11.2803     0.311811
      12.3837     0.298313
      13.1638     0.291564
      13.9930     0.279415
      14.9757     0.271316

==> poppe_et_al_4.txt <==
original publication:
    Poppe et al. (2000), Fig. 8
projectile:
    silica, 0.5 micrometer
target:
    silicon wafer
comment:
    mean data

velocity [m/s]  coefficient of restitution
      1.45022     0.887636
      1.47286     0.866811
      1.52444     0.852495
      1.61629     0.842082
      1.68445     0.823861
      1.73744     0.806941
      1.78902     0.778308
      1.79828     0.748373
      1.84213     0.726247
      1.84531     0.672885
      1.89356     0.655965
      1.98021     0.641649
      2.13230     0.623427
      2.21077     0.615618
      2.21839     0.600000
      2.31194     0.571367
      2.43862     0.547939
      2.56783     0.536226
      2.78416     0.531020
      2.98770     0.511497
      3.26177     0.494577
      3.42868     0.473753
      3.64782     0.468547
      3.98244     0.446421
      4.28094     0.419089
      4.53110     0.402169
      4.95527     0.402169
      5.26291     0.399566
      5.58003     0.404772
      5.93667     0.403471
      6.27276     0.389154
      6.66220     0.377440
      7.14924     0.390456
      7.56700     0.381345
      7.91327     0.370933
      8.16223     0.354013
      8.39009     0.360521
      8.80427     0.340998
      9.14400     0.331887
      9.62848     0.312364
      10.1212     0.304555
      10.4217     0.298048
      10.9738     0.286334
      11.5752     0.285033
      12.3574     0.290239
      12.7682     0.288937
      13.6310     0.290239
      14.6528     0.278525
      15.5357     0.244685
      15.8598     0.229067
      16.8155     0.203037
      18.0138     0.193926
      19.9732     0.171800
      21.3230     0.166594

==> sondergaard_et_al_1.txt <==
original publication:
    Sondergaard et al. (1990), Fig. 5
projectile:
    steel, 5 mm
target:
    polymethyl methacrylate plate
comment:


velocity [m/s]  coefficient of restitution
      1.73611     0.910698
      1.86998     0.915814
      1.99555     0.908372
      2.11893     0.903256
      2.23393     0.905581
      2.34175     0.903256
      2.44778     0.901395
      2.54766     0.908372
      2.64405     0.900465
      2.73627     0.897209
      2.82161     0.895349
      2.90753     0.898140
      2.98965     0.891163
      3.08289     0.886512
      3.15416     0.883721
      3.23400     0.876279
      3.30876     0.878605
      3.38767     0.882326
      3.46103     0.877209
      3.54611     0.876744
      3.60227     0.873023
      3.67503     0.872558
      3.71992     0.875814
      3.80320     0.875814

==> sondergaard_et_al_2.txt <==
original publication:
    Sondergaard et al. (1990), Fig. 5
projectile:
    steel, 10 mm
target:
    polymethyl methacrylate plate
comment:


velocity [m/s]  coefficient of restitution
      1.72993     0.761485
      1.86464     0.765661
      1.99840     0.757773
      2.11591     0.750348
      2.24032     0.757309
      2.33841     0.750348
      2.44254     0.748492
      2.54584     0.750812
      2.64973     0.748956
      2.75588     0.745708
      2.82161     0.738747
      2.90130     0.735035
      2.98538     0.734571
      3.08730     0.734571
      3.16544     0.719258
      3.22938     0.709049
      3.30640     0.717401
      3.39009     0.708585
      3.47838     0.708585
      3.55625     0.712761
      3.64367     0.712761
      3.71726     0.719258
      3.81136     0.715545

==> sorace_et_al_1.txt <==
original publication:
    Sorace et al. (2009), Fig. 3
projectile:
    alumina, 3 mm
target:
    alumina, 3 mm
comment:


velocity [m/s]  coefficient of restitution
    0.0515624     0.718952
    0.0544236     0.541517
    0.0544978     0.433247
    0.0639344     0.655831
    0.0720629     0.788187
    0.0720958     0.740066
    0.0721679     0.634804
    0.0734472     0.767138
    0.0857728     0.771687
    0.0912080     0.836365
    0.0994827     0.755186
     0.107053     0.702578
     0.108255     0.947694
     0.108324     0.846942
     0.109034     0.810854
     0.131013     0.720695
     0.135042     0.838000
     0.144542     0.968856
     0.147417     0.771872
     0.150806     0.823010
     0.159000     0.860629
     0.172667     0.905782
     0.178109     0.961438
     0.182976     0.854686
     0.187700     0.958459
     0.190453     0.938919
     0.196553      1.03217
     0.196602     0.961494
     0.200086     0.874286
     0.204824     0.957007
     0.210977     0.973567
     0.218536     0.937499
     0.220571     0.966077
     0.223358     0.896912
     0.228173     0.866852
     0.230116      1.03077
     0.231527     0.970621
     0.237667      1.00673
     0.244579     0.915021
     0.247929      1.02330
     0.254113     0.994749
     0.256909     0.913555
     0.270591     0.937656
     0.274041     0.900072
     0.278131     0.928656
     0.285626     0.985821
     0.291154     0.915161
     0.295219     0.979835
     0.298681     0.925710
     0.299315     0.999396
     0.301350      1.02948
     0.309621     0.952811
     0.311643      1.00094
     0.315766     0.981401
     0.326767     0.919780
     0.329454     0.996480
     0.335666     0.927325
     0.342468     0.996519
     0.346560      1.02209
     0.351415     0.933388
     0.354785      1.01460
     0.362361     0.952970
     0.363060     0.931919
     0.372647     0.934955
     0.378801     0.950011
     0.380144     0.989113
     0.387701     0.956053
     0.406859     0.986186
     0.414425     0.939592
     0.423977     0.993756
     0.442472     0.990804
     0.450717     0.953235

==> sorace_et_al_2.txt <==
original publication:
    Sorace et al. (2009), Fig. 3
projectile:
    steel 3 mm
target:
    steel, 3 mm
comment:


velocity [m/s]  coefficient of restitution
    0.0281557     0.559646
    0.0377989     0.423772
    0.0387780     0.729824
    0.0409299     0.600521
    0.0552402     0.690490
    0.0560267     0.739587
    0.0658393     0.829572
    0.0695727     0.809920
    0.0703493     0.845924
    0.0740238     0.747712
    0.0741612     0.931017
    0.0785718     0.814800
    0.0793435     0.844257
    0.0854178     0.947347
    0.0876360     0.906423
    0.0942759     0.764012
    0.0958622     0.880210
     0.103370     0.894915
     0.104850     0.870361
     0.107002     0.741057
     0.107814     0.824524
     0.109331     0.847433
     0.111527     0.777049
     0.116116     0.898147
     0.119045     0.806484
     0.125105     0.889934
     0.127303     0.822824
     0.128041     0.806455
     0.132616     0.909550
     0.133318     0.845717
     0.135528     0.794974
     0.139372     0.922621
     0.142314     0.847325
     0.147618     0.922594
     0.156551     0.839095
     0.158784     0.817811
     0.158824     0.871821
     0.169347     0.909429
     0.170011     0.794861
     0.177522     0.814476
     0.179108     0.930674
     0.179843     0.911032
     0.182077     0.891384
     0.185061     0.871735
     0.187294     0.850451
     0.187347     0.920827
     0.192604     0.933903
     0.194810     0.876613
     0.202289     0.853675
     0.207549     0.870024
     0.209082     0.915846
     0.212066     0.896196
     0.212094     0.933839
     0.215796     0.871634
     0.221030     0.853614
     0.225580     0.923975
     0.230842     0.943598
     0.239057     0.902654
     0.242076     0.928831
     0.243513     0.846993
     0.251791     0.889520
     0.254023     0.866599
     0.263021     0.869843
     0.271285     0.894366
     0.276517     0.873072
     0.278054     0.923803
     0.292238     0.845197
     0.293014     0.881201
     0.296024     0.895921
     0.299855      1.00720
     0.302054     0.940091
     0.305005     0.876252
     0.307288     0.922071
     0.319998     0.877840
     0.323762     0.899104
     0.329788     0.936727
     0.342501     0.895769
     0.344729     0.867939
     0.350031     0.941571
     0.352235     0.881007
     0.358283     0.949727
     0.366491     0.898964
     0.376273     0.948032
     0.379952     0.856367
     0.387512     0.941448
     0.391222     0.890700
     0.407003     0.941385
     0.409189     0.857908
     0.410699     0.872633
     0.412968     0.898812
     0.417500     0.944624
     0.421204     0.885692
     0.435448     0.887282
     0.443702     0.898711
     0.446734     0.942891
     0.454975     0.936318
     0.459349     0.771000
     0.460199     0.905204
     0.466955     0.918275
     0.472967     0.937895
     0.479703     0.923143
     0.481218     0.944415
     0.490212     0.942749

==> sorace_et_al_3.txt <==
original publication:
    Sorace et al. (2009), Fig. 3
projectile:
    acrylic, 4 mm
target:
    acrylic, 4 mm
comment:


velocity [m/s]  coefficient of restitution
    0.0953800     0.689812
     0.122206     0.804798
     0.156483     0.821275
     0.187779     0.937911
     0.202683     0.801646
     0.214605     0.734343
     0.222057     0.887064
     0.251863     0.923238
     0.259314     0.877273
     0.272727     0.859233
     0.278689     0.803413
     0.318927     0.851098
     0.344262     0.859350
     0.380030     0.928374
     0.380030     0.874187
     0.420268     0.856191
     0.435171     0.910403
     0.472429     0.871055
     0.475410     0.887480
     0.475410     0.921963
     0.491803     0.918706
     0.502235     0.899018
     0.505216      1.03039
     0.521610      1.01235
     0.532042     0.964749
     0.535022     0.925345
     0.540984     0.887588
     0.560358     0.913892
     0.563338     0.881056
     0.581222      1.01081
     0.587183     0.948419
     0.596125     0.877826
     0.603577     0.966508
     0.608048     0.997714
     0.624441     0.992815
     0.636364     0.869682
     0.657228     0.945250
     0.672131     0.989609
     0.676602     0.904231
     0.710879     0.988031
     0.713860      1.02580
     0.716841     0.878024
     0.721311     0.920725
     0.737705      1.01106
     0.754098     0.863307
     0.757079      1.01602
     0.757079     0.906005
     0.783905      1.00786
     0.789866      1.03578
     0.797317     0.917565
     0.815201     0.924163
     0.834575     0.988234
     0.855440     0.920945

==> wall_et_al_1.txt <==
original publication:
    Wall et al. (1990), Fig. 8
projectile:
    ammonium fluorescein, 4.9 micrometer
target:
    molubdenum
comment:


velocity [m/s]  coefficient of restitution
      1.77479     0.316588
      2.07675     0.475829
      2.17778     0.556398
      2.45687     0.627488
      2.91720     0.675829
      3.29105     0.676777
      4.12785     0.727014
      5.29218     0.765877
      7.79556     0.795261
      8.17480     0.794313
      8.44811     0.784834
      11.4413     0.815166
      18.1311     0.847393
      21.9253     0.836019
      26.5134     0.776303
      35.6455     0.816114
      47.2278     0.745024
      58.1637     0.738389

==> wall_et_al_2.txt <==
original publication:
    Wall et al. (1990), Fig. 8
projectile:
    ammonium fluorescein, 4.9 micrometer
target:
    silicon
comment:


velocity [m/s]  coefficient of restitution
      2.18693     0.378199
      2.86647     0.548815
      4.51088     0.700474
      5.74209     0.749763
      7.25609     0.777251
      10.5361     0.787678
      16.1024     0.851185
      23.0417     0.809479
      30.9844     0.798104
      43.2168     0.769668
      55.4163     0.718483
      79.8801     0.652133
      90.4547     0.619905
      109.798     0.581991

==> wall_et_al_3.txt <==
original publication:
    Wall et al. (1990), Fig. 8
projectile:
    ammonium fluorescein, 4.9 micrometer
target:
    mica
comment:


velocity [m/s]  coefficient of restitution
      1.88688     0.349763
      2.88119     0.550711
      3.76060     0.650237
      4.48048     0.688152
      4.59640     0.660664
      5.51638     0.689100
      7.41340     0.739336
      10.4087     0.749763
      16.3050     0.769668
      31.2177     0.780095
      41.9532     0.758294
      57.2094     0.729858
      77.7292     0.681517
      94.6586     0.632228
      114.855     0.601896

==> wall_et_al_4.txt <==
original publication:
    Wall et al. (1990), Fig. 8
projectile:
    ammonium fluorescein, 4.9 micrometer
target:
    polyvinylfluoride
comment:


velocity [m/s]  coefficient of restitution
      3.40108     0.349586
      3.82295     0.469822
      4.67390     0.581538
      11.9105     0.739645
      13.1455     0.737751
      15.2700     0.739645

==> weir_tallon_1.txt <==
original publication:
    Weir and Tallon (2005), Fig. 7
projectile:
    aluminum, 55 mm
target:
    aluminum plate
comment:


velocity [m/s]  coefficient of restitution
     0.305722     0.691844
     0.658089     0.618547
     0.959271     0.574749
      1.27010     0.564022

==> weir_tallon_2.txt <==
original publication:
    Weir and Tallon (2005), Fig. 7
projectile:
    aluminum, 55 mm
target:
    aluminum, 55 mm
comment:


velocity [m/s]  coefficient of restitution
     0.319323     0.592196
     0.676443     0.480714
     0.960540     0.438796
      1.28820     0.420959

==> weir_tallon_3.txt <==
original publication:
    Weir and Tallon (2005), Fig. 7
projectile:
    brass, 55 mm
target:
    brass plate
comment:


velocity [m/s]  coefficient of restitution
     0.304329     0.669643
     0.631943     0.607143
     0.968018     0.550893
      1.22327     0.571429

==> weir_tallon_4.txt <==
original publication:
    Weir and Tallon (2005), Fig. 7
projectile:
    brass, 55 mm
target:
    brass, 55 mm
comment:


velocity [m/s]  coefficient of restitution
     0.309524     0.583278
     0.600263     0.514604
     0.968054     0.477146
      1.34986     0.450390
